A Symbolic Neural Network Representation and its Application to Understanding, Verifying, and Patching Networks

Analysis and manipulation of trained neural networks is a challenging and important problem. We propose a symbolic representation for piecewise-linear neural networks and discuss its efficient computation. With this representation, one can translate the problem of analyzing a complex neural network into that of analyzing a finite set of affine functions. We demonstrate the use of this representation for three applications. First, we apply the symbolic representation to computing weakest preconditions on network inputs, which we use to exactly visualize the advisories made by a network meant to operate an aircraft collision avoidance system. Second, we use the symbolic representation to compute strongest postconditions on the network outputs, which we use to perform bounded model checking on standard neural network controllers. Finally, we show how the symbolic representation can be combined with a new form of neural network to perform patching; i.e., correct user-specified behavior of the network.

==> data/netpatch/bands.csv <==
Iteration,Percent Constraints Met,Percent Generalized Constraints Met,Time
0,99.6152699075455,99.7078049221315,0
1,99.8657918282135,99.7891375726722,19.204957633
2,99.9284223083806,99.7409404464259,14.048594871
3,99.9492991351029,99.7469650872067,14.955503887
4,99.9701759618252,99.7529897279875,14.080516075
5,99.9761407694602,99.7560020483779,17.340627596


==> data/netpatch/pockets.csv <==
Iteration,Percent Constraints Met,Percent Generalized Constraints Met,Time
0,99.5735035342539,99.3342771937223,0
1,99.9135077097438,99.6927433201795,14.269729915
2,99.967192579558,99.6927433201795,14.563760553
3,99.9880700289302,99.6927433201795,14.447175375
4,99.9940350144651,99.7017802813507,25.34339433
5,99.9940350144651,99.7017802813507,49.475795131


==> data/netpatch/symmetry.csv <==
Iteration,Percent Constraints Met,Percent Generalized Constraints Met,Time
0,88.5140777857313,88.9297225652921,0
1,95.5201622524457,94.8730306955448,4.63394376399992
2,96.1375566690527,95.2586077055156,4.51981624100006
3,96.4477451682176,95.6953941621231,4.83200580699997
4,96.7609162491052,95.3399403560563,4.78495354300003
5,96.9875924600334,95.626110793144,4.71709830000009


==> data/netverify/pendulum-fhat.csv <==
Step,Cumulative Time,Counter Example?
1,0.788787495999998,False
2,27.266869156,False
3,67.778226891,False
4,115.533313311,False
5,165.549580133,False
6,217.180166982,False
7,270.066010159,False
8,323.100270021,False
9,377.594986004,False
10,433.691206935,False
11,490.114343141,False
12,545.777477422,False
13,600.359007158,False
14,652.159288633,False
15,700.174655197,False
16,745.826838856,False
17,788.824987584,False
18,827.134014528,False
19,861.838960289,False
20,894.329183747,False
21,925.184234866,False
22,954.360533483,False
23,981.635313723,False
24,1009.586629026,False
25,1038.27281855,False
26,1067.497945533,False
27,1096.884515859,False
28,1126.693036675,False
29,1156.828503468,False
30,1188.107060169,False
31,1218.916600142,False
32,1249.787273424,False
33,1280.900583463,False
34,1312.317492265,False
35,1343.829500505,False
36,1375.658752717,False
37,1407.838487521,False
38,1439.984441829,False
39,1472.366250816,False
40,1504.727594341,False
41,1537.018123032,False
42,1569.489988581,False
43,1602.029671165,False
44,1634.450327168,False
45,1667.137640093,False
46,1699.771223338,False
47,1732.450921836,False
48,1765.097181442,False
49,1798.117498865,False
50,1830.650100286,False
51,1863.452571115,True


==> data/netverify/pendulum-rpx.csv <==
Step,Cumulative Time
1,98.519
2,1156.967


==> data/netverify/quadcopter-fhat.csv <==
Step,Cumulative Time,Counter Example?
1,0.283552730999872,False
2,8.08743637299995,False
3,24.0958327460003,False
4,48.6257869599995,False
5,82.0962331069995,False
6,124.90006114,False
7,177.500190067,False
8,241.212388912,False
9,315.556876837,False
10,400.112940094,False
11,496.01239575,False
12,603.687331366,False
13,723.242559808,False
14,855.370348478999,False
15,1001.293306084,False
16,1162.055706884,False
17,1338.25973479,False
18,1530.636712955,False
19,1740.959822026,False
20,1968.391749417,False
21,2213.767761474,False
22,2481.040519498,False
23,2773.366898973,False
24,3085.994788667,False
25,3421.086024194,False


==> data/netverify/quadcopter-rpx.csv <==
Step,Cumulative Time
1,19.882
2,62.901
3,130.71
4,343.928
5,837.71
6,1842.285


==> data/netverify/satelite-fhat.csv <==
Step,Cumulative Time,Counter Example?
1,0.517339716000151,False
2,36.4924551370004,False
3,108.123698689001,False
4,216.878763851001,False
5,364.044989185,False
6,551.465786901,False
7,780.824707053,False
8,1054.123293327,False
9,1373.33647091,False
10,1743.288628049,False
11,2165.870850525,False
12,2646.340009759,False
13,3186.269825786,False


==> data/netverify/satelite-rpx.csv <==
Step,Cumulative Time
1,59.275
2,193.716
3,444.63
4,1789.818

